Implementing Binary Search Trees in GP 2 (Extended Abstract)

We present an approach to implement binary search trees in the rule-based graph programming language GP 2. Our implementation uses GP 2's rooted graph transformation rules to be fast and supports insertion, deletion and query operations. We argue that the worst-case runtime for each of the operations is O(n) for a tree with n nodes. In addition, we expect that, on average, the operations run in time O(log(n)). Hence the implementation would match the time complexity of binary search trees implementations in imperative languages.

==> Data/balanced-insert.dat <==
n time
65535 0.02
131059 0.025
262143 0.0305
524285 0.0366
1048571 0.0429
2097143 0.051

==> Data/degen-delete.dat <==
n time
100000 19.09
200000 36.83
300000 52.99
400000 72.33
500000 91.78

==> Data/degen-insert.dat <==
n time
100000 18.63
200000 35.06
300000 55.68
400000 77.43
500000 93.69

==> Data/degen-search.dat <==
n time
100000 18.78
200000 38.50
300000 49.93
400000 68.91
500000 83.59
